Two-Temperature GRMHD Simulations of Black Hole Accretion Flows with Multiple Magnetic Loops

We have performed a series of two-dimensional two-temperature general relativistic magnetohydrodynamic simulations of magnetized accretion flows initiated from tori with different sizes and poloidal magnetic loop polarities. In these two temperature simulations, we trace the process of heating electrons through turbulence and reconnection, most of the time these electrons are trapped in plasmoids. We found that the accretion process strongly depends on the size of the magnetic loops. The accretion flows never reach the magnetically arrested (MAD) regime in small loop cases. Interaction between magnetic field with different polarities dissipates and decreases the efficiency of magneto-rotational instability. The dependency on the wavelength of the loops places a lower limit on the loop size. In the large loop cases, after reaching a quasi-steady phase, a transition from Standard And Normal Evolution (SANE) flow to MAD flow is observed. The transition of the accretion state and the transition time depends on the initial loop wavelength. The formation of plasmoids strongly depends on the size of the magnetic loops. The frequent magnetic reconnection between the magnetic loops is responsible for the formation of most of the plasmoids. For some plasmoids, Kelvin-Helmholtz and tearing instabilities are coexisting, showing another channel of plasmoid formation. The simulations present that electrons in the plasmoids are well-heated up by turbulent and magnetic reconnection. Different properties of plasmoid formation in different magnetic field configurations provide new insights for the understanding of flaring activity and electron thermodynamics in Sgr A*.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
